Orbit and Dynamical Mass of the Late-T Dwarf Gl 758 B

Gl 758 B is a late-T dwarf orbiting a metal-rich Sun-like star at a projected separation of $\rho$ $\approx$ 1.6" (25 AU). We present four epochs of astrometry of this system with NIRC2 at Keck Observatory spanning 2010 to 2017 together with 630 radial velocities (RVs) of the host star acquired over the past two decades from McDonald Observatory, Keck Observatory, and the Automated Planet Finder at Lick Observatory. The RVs reveal that Gl 758 is accelerating with an evolving rate that varies between 2-5 m s$^{-1}$ yr$^{-1}$, consistent with the expected influence of the imaged companion Gl 758 B. A joint fit of the RVs and astrometry yields a dynamical mass of 42$^{+19}_{-7}$ M$_\mathrm{Jup}$ for the companion with a robust lower limit of 30.5 M$_\mathrm{Jup}$ at the 4-$\sigma$ level. Gl 758 B is on an eccentric orbit ($e$ = 0.26-0.67 at 95% confidence) with a semimajor axis of $a$ = $21.1_{-1.3}^{+2.7}$ AU and an orbital period of $P$ = $96_{-9}^{+21}$ yr, which takes it within $\approx$9 AU from its host star at periastron passage. Substellar evolutionary models generally underpredict the mass of Gl 758 B for nominal ages of 1-6 Gyr that have previously been adopted for the host star. This discrepancy can be reconciled if the system is older---which is consistent with activity indicators and recent isochrone fitting of the host star---or alternatively if the models are systematically overluminous by $\approx$0.1-0.2 dex. Gl 758 B is currently the lowest-mass directly imaged companion inducing a measured acceleration on its host star. In the future, bridging RVs and high-contrast imaging with the next generation of extremely large telescopes and space-based facilities will open the door to the first dynamical mass measurements of imaged exoplanets.

==> gj758_rvtable.txt <==
\startlongtable
\begin{deluxetable}{lccc}
\renewcommand\arraystretch{0.9}
\tabletypesize{\small}
\setlength{ \tabcolsep } {.1cm} 
\tablewidth{0pt}
\tablecolumns{4}
\tablecaption{Relative Radial Velocities \label{tab:rvs}}
\tablehead{
       \colhead{Date} &  \colhead{RV}  & \colhead{$\sigma_\mathrm{RV}$} & \colhead{Obs.}   \\
   \colhead{(BJD$_\mathrm{TDB}$)}    &  \colhead{(m s$^{-1}$)}       & \colhead{(m s$^{-1}$)}     &      
        }   
\startdata
\cutinhead{McDonald Observatory}
%===============================================================
%                Date    &      RV    &   RVerr    &  Obs   \\
%===============================================================
       2451121.66132    &   29.88    &    4.63    &    McD   \\
       2451152.55410    &   20.29    &    4.57    &    McD   \\
       2451328.93255    &   18.48    &    3.78    &    McD   \\
       2451360.93134    &   17.64    &    4.02    &    McD   \\
       2451417.85387    &   13.14    &    4.49    &    McD   \\
       2451452.68967    &   12.89    &    4.15    &    McD   \\
       2451503.57734    &   21.52    &    4.73    &    McD   \\
       2451530.54249    &   13.60    &    4.10    &    McD   \\
       2451686.95063    &    5.80    &    3.57    &    McD   \\
       2451751.77696    &   13.70    &    3.98    &    McD   \\
       2451778.70012    &   12.80    &    4.08    &    McD   \\
       2451810.69600    &    9.11    &    4.14    &    McD   \\
       2451861.60483    &   11.58    &    4.18    &    McD   \\
       2452038.95177    &   18.18    &    3.76    &    McD   \\
       2452117.72877    &   14.85    &    4.33    &    McD   \\
       2452145.82763    &    9.96    &    4.43    &    McD   \\
       2452181.74724    &   21.39    &    4.38    &    McD   \\
       2452218.63940    &   19.65    &    3.81    &    McD   \\
       2452473.79210    &   18.56    &    4.46    &    McD   \\
       2452805.88537    &    7.75    &    3.98    &    McD   \\
       2452839.88048    &   21.53    &    3.96    &    McD   \\
       2452932.63609    &    8.31    &    4.00    &    McD   \\
       2452959.61100    &    5.70    &    4.19    &    McD   \\
       2453163.89000    &   10.75    &    5.42    &    McD   \\
       2453216.87465    &    7.56    &    4.90    &    McD   \\
       2453586.74380    &   -3.93    &    5.49    &    McD   \\
       2453635.73142    &    3.67    &    4.44    &    McD   \\
       2453689.61017    &   10.00    &    4.16    &    McD   \\
       2453864.93283    &    1.12    &    3.70    &    McD   \\
       2453912.80946    &    7.13    &    4.59    &    McD   \\
       2453971.64589    &   16.23    &    4.79    &    McD   \\
       2454020.64914    &   14.11    &    4.52    &    McD   \\
       2454553.97528    &    1.63    &    4.35    &    McD   \\
       2454553.98218    &    4.50    &    4.12    &    McD   \\
       2454553.98908    &   -3.02    &    4.29    &    McD   \\
       2454554.94186    &    9.05    &    5.15    &    McD   \\
       2454554.94933    &   11.37    &    5.59    &    McD   \\
       2454554.95681    &    3.47    &    5.60    &    McD   \\
       2454555.95478    &    3.64    &    4.45    &    McD   \\
       2454555.96168    &    2.76    &    4.37    &    McD   \\
       2454555.96858    &    2.12    &    4.30    &    McD   \\
       2454557.94078    &   -4.09    &    4.61    &    McD   \\
       2454557.94768    &    5.93    &    4.70    &    McD   \\
       2454557.95459    &   11.64    &    4.67    &    McD   \\
       2454569.96088    &    4.88    &    5.51    &    McD   \\
       2454569.96894    &    8.36    &    5.27    &    McD   \\
       2454570.93912    &    8.85    &    5.86    &    McD   \\
       2454571.91780    &   -1.15    &    4.65    &    McD   \\
       2454571.92586    &    6.60    &    4.91    &    McD   \\
       2454571.93392    &    2.89    &    5.27    &    McD   \\
       2454633.83777    &   -3.45    &    4.88    &    McD   \\
       2454633.84583    &   -7.33    &    5.21    &    McD   \\
       2454633.85390    &   -6.70    &    4.81    &    McD   \\
       2454637.89871    &   -3.38    &    4.16    &    McD   \\
       2454637.90677    &    7.52    &    4.46    &    McD   \\
       2454638.88635    &   -3.78    &    4.73    &    McD   \\
       2454638.89442    &   -7.04    &    4.89    &    McD   \\
       2454697.75584    &  -16.93    &    5.47    &    McD   \\
       2454703.71123    &    1.86    &    4.87    &    McD   \\
       2454703.71929    &   -4.79    &    4.67    &    McD   \\
       2454747.68154    &    0.86    &    5.32    &    McD   \\
       2454748.66061    &    0.62    &    4.68    &    McD   \\
       2454748.66820    &   13.59    &    4.63    &    McD   \\
       2454748.67575    &    6.68    &    4.56    &    McD   \\
       2454749.67625    &   -2.20    &    4.88    &    McD   \\
       2454749.68315    &   -4.42    &    4.92    &    McD   \\
       2454749.69005    &   -1.90    &    4.45    &    McD   \\
       2454816.54644    &    4.22    &    5.86    &    McD   \\
       2455023.85802    &    1.29    &    5.98    &    McD   \\
       2455027.74744    &    8.58    &    5.35    &    McD   \\
       2455027.75226    &   20.30    &    5.13    &    McD   \\
       2455048.80849    &  -15.69    &    5.01    &    McD   \\
       2455101.63774    &   -0.80    &    4.24    &    McD   \\
       2455101.64367    &   -1.87    &    4.31    &    McD   \\
       2455102.66007    &    2.89    &    4.29    &    McD   \\
       2455102.66589    &   -6.49    &    4.21    &    McD   \\
       2455102.67160    &   -1.07    &    4.21    &    McD   \\
       2455104.63092    &    2.59    &    4.59    &    McD   \\
       2455104.63702    &    2.54    &    4.81    &    McD   \\
       2455104.64329    &   -2.99    &    4.28    &    McD   \\
       2455173.56451    &   -8.24    &    4.97    &    McD   \\
       2455173.57588    &   -0.68    &    5.55    &    McD   \\
       2455373.92059    &   -4.69    &    4.73    &    McD   \\
       2455373.93061    &   -5.57    &    4.88    &    McD   \\
       2455700.95116    &   -8.25    &    4.18    &    McD   \\
       2455725.89797    &  -12.21    &    4.09    &    McD   \\
       2455758.78403    &   -5.46    &    4.61    &    McD   \\
       2455786.82622    &  -13.58    &    4.83    &    McD   \\
       2455791.79511    &   -7.20    &    4.76    &    McD   \\
       2455792.82667    &   -1.01    &    5.27    &    McD   \\
       2455846.57562    &  -12.62    &    4.11    &    McD   \\
       2456108.89036    &   -9.42    &    4.92    &    McD   \\
       2456137.65891    &  -18.16    &    4.97    &    McD   \\
       2456137.65891    &  -18.16    &    4.97    &    McD   \\
       2456143.79447    &  -10.29    &    5.14    &    McD   \\
       2456145.83983    &  -11.30    &    4.73    &    McD   \\
       2456173.70143    &  -14.82    &    4.55    &    McD   \\
       2456179.75218    &  -12.40    &    4.40    &    McD   \\
       2456267.56273    &  -10.06    &    4.13    &    McD   \\
       2456402.96810    &  -13.02    &    4.16    &    McD   \\
       2456430.90370    &  -13.01    &    3.64    &    McD   \\
       2456430.91037    &  -19.28    &    3.84    &    McD   \\
       2456461.92436    &  -10.73    &    4.03    &    McD   \\
       2456497.75925    &   -7.27    &    5.33    &    McD   \\
       2456527.70299    &  -11.50    &    4.30    &    McD   \\
       2456564.61809    &  -10.50    &    4.03    &    McD   \\
       2456565.57243    &  -13.92    &    3.97    &    McD   \\
       2456862.90745    &  -10.48    &    4.25    &    McD   \\
       2456882.75151    &  -13.26    &    4.62    &    McD   \\
       2456963.54966    &  -14.59    &    4.76    &    McD   \\
       2456972.56375    &  -23.86    &    3.94    &    McD   \\
       2457004.51512    &  -17.55    &    4.86    &    McD   \\
       2457115.99111    &  -16.68    &    3.64    &    McD   \\
       2457216.78549    &  -15.15    &    4.10    &    McD   \\
       2457216.79198    &  -15.68    &    4.28    &    McD   \\
       2457251.65305    &  -14.57    &    4.36    &    McD   \\
       2457438.00104    &  -25.98    &    4.08    &    McD   \\
       2457524.91370    &  -24.02    &    4.06    &    McD   \\
\cutinhead{Keck Observatory}
%===============================================================
%                Date    &      RV    &   RVerr    &  Obs   \\
%===============================================================
       2453927.88034    &   19.41    &    0.99    &    Keck   \\
       2453927.88136    &   18.40    &    1.03    &    Keck   \\
       2453927.88237    &   17.27    &    1.13    &    Keck   \\
       2453982.88766    &   17.25    &    0.90    &    Keck   \\
       2453982.88864    &   14.97    &    0.96    &    Keck   \\
       2453982.88965    &   15.15    &    0.95    &    Keck   \\
       2454338.96476    &   14.86    &    1.14    &    Keck   \\
       2454642.00375    &   11.02    &    1.22    &    Keck   \\
       2454689.89631    &   10.76    &    1.15    &    Keck   \\
       2454717.84714    &    5.36    &    1.22    &    Keck   \\
       2454718.90829    &    8.09    &    1.17    &    Keck   \\
       2454719.91363    &    7.92    &    1.20    &    Keck   \\
       2454720.86638    &    8.74    &    1.03    &    Keck   \\
       2454721.87318    &    8.51    &    1.11    &    Keck   \\
       2454722.78946    &    6.45    &    1.21    &    Keck   \\
       2454723.80792    &    7.04    &    1.09    &    Keck   \\
       2454724.83574    &    8.31    &    1.24    &    Keck   \\
       2454725.79408    &    9.70    &    1.16    &    Keck   \\
       2454726.83047    &   10.44    &    1.12    &    Keck   \\
       2454727.82898    &    9.96    &    1.19    &    Keck   \\
       2454805.68281    &   13.21    &    1.13    &    Keck   \\
       2454806.68353    &    7.41    &    1.16    &    Keck   \\
       2454807.68438    &    8.18    &    1.27    &    Keck   \\
       2454808.70566    &   13.76    &    1.23    &    Keck   \\
       2454809.67950    &    6.91    &    1.25    &    Keck   \\
       2454810.68012    &   12.85    &    1.16    &    Keck   \\
       2454955.13455    &    7.98    &    1.24    &    Keck   \\
       2454984.00445    &    9.55    &    1.29    &    Keck   \\
       2454985.01189    &    8.99    &    1.11    &    Keck   \\
       2454986.04538    &    8.71    &    1.11    &    Keck   \\
       2454986.99871    &   14.70    &    1.28    &    Keck   \\
       2454987.99987    &    7.79    &    1.27    &    Keck   \\
       2454988.96766    &    7.15    &    1.18    &    Keck   \\
       2454995.12227    &    8.25    &    1.34    &    Keck   \\
       2455015.96992    &   10.88    &    1.13    &    Keck   \\
       2455041.86430    &    9.80    &    1.24    &    Keck   \\
       2455042.98314    &    8.87    &    1.34    &    Keck   \\
       2455044.00796    &   11.54    &    1.39    &    Keck   \\
       2455045.05017    &   12.54    &    1.34    &    Keck   \\
       2455045.74253    &    9.65    &    1.44    &    Keck   \\
       2455048.93650    &   10.52    &    1.33    &    Keck   \\
       2455073.95811    &    7.04    &    1.17    &    Keck   \\
       2455075.76710    &    7.38    &    1.17    &    Keck   \\
       2455170.68517    &    4.86    &    1.18    &    Keck   \\
       2455172.68417    &    4.99    &    1.25    &    Keck   \\
       2455173.68803    &    4.97    &    1.07    &    Keck   \\
       2455252.16903    &    6.60    &    1.13    &    Keck   \\
       2455256.16656    &    6.28    &    1.18    &    Keck   \\
       2455261.15865    &    7.65    &    1.23    &    Keck   \\
       2455290.10777    &    7.89    &    1.09    &    Keck   \\
       2455312.13161    &    4.20    &    1.23    &    Keck   \\
       2455319.09408    &   10.49    &    1.20    &    Keck   \\
       2455376.03984    &    8.34    &    1.10    &    Keck   \\
       2455402.06423    &   13.86    &    2.17    &    Keck   \\
       2455403.82101    &    7.33    &    1.31    &    Keck   \\
       2455404.96504    &    7.73    &    1.33    &    Keck   \\
       2455404.96600    &    4.38    &    1.32    &    Keck   \\
       2455404.96703    &    4.80    &    1.29    &    Keck   \\
       2455428.92646    &    3.99    &    1.33    &    Keck   \\
       2455428.92766    &    7.39    &    1.20    &    Keck   \\
       2455428.92878    &    7.35    &    1.25    &    Keck   \\
       2455437.00956    &    9.49    &    1.12    &    Keck   \\
       2455437.01063    &    6.45    &    1.29    &    Keck   \\
       2455437.01180    &    2.11    &    1.16    &    Keck   \\
       2455455.87389    &    3.65    &    1.13    &    Keck   \\
       2455455.87480    &    5.81    &    1.24    &    Keck   \\
       2455455.87578    &    1.73    &    1.13    &    Keck   \\
       2455486.78768    &    6.47    &    1.16    &    Keck   \\
       2455486.78849    &   10.52    &    1.18    &    Keck   \\
       2455486.78929    &    6.80    &    1.24    &    Keck   \\
       2455526.68028    &    8.74    &    1.18    &    Keck   \\
       2455526.68111    &    6.35    &    1.17    &    Keck   \\
       2455526.68188    &   10.51    &    1.16    &    Keck   \\
       2455614.17226    &    6.00    &    1.17    &    Keck   \\
       2455614.17308    &    3.84    &    1.23    &    Keck   \\
       2455614.17392    &    4.70    &    1.22    &    Keck   \\
       2455635.15692    &    1.82    &    1.16    &    Keck   \\
       2455635.15775    &    1.32    &    1.21    &    Keck   \\
       2455635.15862    &    0.51    &    1.13    &    Keck   \\
       2455636.15541    &    5.81    &    1.11    &    Keck   \\
       2455636.15620    &    4.36    &    0.96    &    Keck   \\
       2455636.15696    &    3.85    &    1.13    &    Keck   \\
       2455669.13743    &    7.30    &    1.24    &    Keck   \\
       2455669.13822    &    8.32    &    1.19    &    Keck   \\
       2455669.13902    &    6.77    &    1.13    &    Keck   \\
       2455671.14326    &    8.47    &    1.25    &    Keck   \\
       2455671.14402    &    6.16    &    1.17    &    Keck   \\
       2455671.14481    &    4.93    &    1.10    &    Keck   \\
       2455672.13445    &    3.24    &    1.17    &    Keck   \\
       2455672.13522    &    2.77    &    1.05    &    Keck   \\
       2455672.13614    &    5.16    &    1.17    &    Keck   \\
       2455673.13586    &    6.83    &    1.08    &    Keck   \\
       2455673.13669    &    4.94    &    1.10    &    Keck   \\
       2455673.13754    &    5.04    &    1.11    &    Keck   \\
       2455729.12094    &    5.65    &    1.35    &    Keck   \\
       2455731.91574    &    4.29    &    1.21    &    Keck   \\
       2455731.91894    &    6.26    &    1.19    &    Keck   \\
       2455731.92232    &    5.55    &    1.19    &    Keck   \\
       2455782.86167    &    7.99    &    1.13    &    Keck   \\
       2455782.86279    &    9.74    &    1.25    &    Keck   \\
       2455782.86381    &    3.68    &    1.22    &    Keck   \\
       2455795.81038    &    6.13    &    1.25    &    Keck   \\
       2455809.71403    &    4.20    &    1.08    &    Keck   \\
       2455809.71477    &    3.65    &    1.08    &    Keck   \\
       2455809.71550    &    2.18    &    1.09    &    Keck   \\
       2455841.74520    &    4.46    &    1.16    &    Keck   \\
       2455841.74658    &    1.99    &    1.31    &    Keck   \\
       2455841.74793    &    5.29    &    1.30    &    Keck   \\
       2455880.77463    &    3.71    &    1.27    &    Keck   \\
       2455880.77550    &    5.01    &    1.13    &    Keck   \\
       2455880.77637    &    1.47    &    1.27    &    Keck   \\
       2455902.68492    &   -2.85    &    1.22    &    Keck   \\
       2455902.68588    &   -3.21    &    1.19    &    Keck   \\
       2455902.68687    &   -2.45    &    1.25    &    Keck   \\
       2455903.67912    &   -2.47    &    1.07    &    Keck   \\
       2455903.67989    &   -2.16    &    1.06    &    Keck   \\
       2455903.68068    &   -2.87    &    1.12    &    Keck   \\
       2455995.15661    &    1.96    &    1.54    &    Keck   \\
       2455995.15735    &    2.30    &    1.30    &    Keck   \\
       2455995.15819    &    1.64    &    1.19    &    Keck   \\
       2455995.15903    &    1.22    &    1.20    &    Keck   \\
       2456000.16302    &    3.26    &    1.18    &    Keck   \\
       2456000.16382    &    2.53    &    1.09    &    Keck   \\
       2456000.16456    &    3.25    &    1.20    &    Keck   \\
       2456019.15011    &   -2.76    &    1.37    &    Keck   \\
       2456019.15102    &   -1.70    &    1.31    &    Keck   \\
       2456019.15194    &    2.15    &    1.31    &    Keck   \\
       2456028.14281    &    4.94    &    1.15    &    Keck   \\
       2456028.14361    &    2.45    &    1.16    &    Keck   \\
       2456028.14441    &    3.22    &    1.22    &    Keck   \\
       2456104.12998    &   -3.79    &    1.22    &    Keck   \\
       2456104.13090    &    1.29    &    1.18    &    Keck   \\
       2456104.13175    &   -1.37    &    1.13    &    Keck   \\
       2456111.13072    &   -1.49    &    1.24    &    Keck   \\
       2456111.13162    &    0.91    &    1.14    &    Keck   \\
       2456111.13249    &   -0.34    &    1.26    &    Keck   \\
       2456148.76563    &    4.18    &    1.29    &    Keck   \\
       2456148.76668    &   -0.28    &    1.29    &    Keck   \\
       2456148.76779    &    3.88    &    1.29    &    Keck   \\
       2456209.69226    &   -0.20    &    1.18    &    Keck   \\
       2456209.69307    &    2.07    &    1.27    &    Keck   \\
       2456209.69386    &    2.31    &    1.19    &    Keck   \\
       2456451.94019    &   -0.78    &    1.17    &    Keck   \\
       2456475.12113    &   -4.60    &    1.14    &    Keck   \\
       2456475.12198    &   -4.48    &    1.16    &    Keck   \\
       2456475.12283    &   -5.08    &    1.14    &    Keck   \\
       2456506.85401    &    2.13    &    1.35    &    Keck   \\
       2456506.85476    &    2.71    &    1.24    &    Keck   \\
       2456506.85549    &    3.87    &    1.20    &    Keck   \\
       2456507.76459    &    2.15    &    1.14    &    Keck   \\
       2456512.75594    &    1.47    &    1.28    &    Keck   \\
       2456513.76246    &    2.85    &    1.16    &    Keck   \\
       2456518.73429    &   -4.01    &    1.22    &    Keck   \\
       2456519.87305    &   -1.81    &    1.30    &    Keck   \\
       2456521.89959    &   -0.50    &    1.21    &    Keck   \\
       2456522.91783    &   -2.23    &    1.11    &    Keck   \\
       2456524.02047    &   -1.18    &    1.25    &    Keck   \\
       2456524.73674    &   -0.27    &    1.19    &    Keck   \\
       2456526.04074    &    0.62    &    1.41    &    Keck   \\
       2456529.73189    &   -1.14    &    1.30    &    Keck   \\
       2456530.72865    &    1.21    &    1.23    &    Keck   \\
       2456531.72967    &   -3.22    &    1.13    &    Keck   \\
       2456532.72605    &   -0.26    &    1.15    &    Keck   \\
       2456533.96410    &   -3.58    &    1.16    &    Keck   \\
       2456710.16603    &    1.24    &    1.08    &    Keck   \\
       2456710.16692    &   -0.33    &    1.17    &    Keck   \\
       2456710.16778    &   -3.37    &    1.23    &    Keck   \\
       2456828.12042    &   -4.16    &    1.11    &    Keck   \\
       2456828.12119    &   -2.49    &    1.13    &    Keck   \\
       2456828.12198    &   -3.41    &    1.02    &    Keck   \\
       2456844.85106    &   -7.37    &    1.27    &    Keck   \\
       2456844.85221    &   -3.89    &    1.27    &    Keck   \\
       2456844.85332    &   -3.09    &    1.28    &    Keck   \\
       2456845.84071    &   -2.84    &    1.26    &    Keck   \\
       2456845.84672    &   -3.42    &    1.08    &    Keck   \\
       2456845.84819    &   -3.52    &    1.13    &    Keck   \\
       2456853.11057    &   -2.40    &    1.39    &    Keck   \\
       2456890.74151    &   -2.28    &    1.19    &    Keck   \\
       2456890.74232    &   -0.59    &    1.18    &    Keck   \\
       2456890.74316    &   -0.49    &    1.21    &    Keck   \\
       2456906.71555    &   -1.18    &    1.19    &    Keck   \\
       2456906.71633    &   -7.87    &    1.12    &    Keck   \\
       2456906.71710    &   -5.42    &    1.10    &    Keck   \\
       2456908.94984    &  -10.63    &    1.06    &    Keck   \\
       2456908.95074    &  -12.15    &    1.11    &    Keck   \\
       2456908.95171    &   -9.37    &    1.12    &    Keck   \\
       2457002.68297    &   -6.92    &    1.12    &    Keck   \\
       2457002.68400    &   -9.52    &    1.12    &    Keck   \\
       2457002.68497    &   -4.29    &    1.06    &    Keck   \\
       2457179.94959    &   -2.97    &    1.17    &    Keck   \\
       2457179.95045    &   -3.91    &    1.03    &    Keck   \\
       2457179.95134    &   -8.10    &    1.17    &    Keck   \\
       2457197.96051    &   -7.60    &    1.12    &    Keck   \\
       2457197.96124    &   -7.53    &    1.05    &    Keck   \\
       2457197.96199    &   -6.35    &    1.14    &    Keck   \\
       2457199.88296    &   -8.97    &    1.21    &    Keck   \\
       2457199.88373    &   -5.82    &    1.09    &    Keck   \\
       2457199.88448    &   -7.34    &    1.11    &    Keck   \\
       2457200.91667    &   -4.98    &    1.17    &    Keck   \\
       2457200.91746    &   -6.50    &    1.20    &    Keck   \\
       2457200.91824    &   -3.99    &    1.20    &    Keck   \\
       2457201.90787    &   -2.16    &    1.13    &    Keck   \\
       2457201.90863    &   -1.04    &    1.22    &    Keck   \\
       2457201.90942    &   -3.50    &    1.16    &    Keck   \\
       2457202.84977    &   -5.98    &    1.15    &    Keck   \\
       2457202.85061    &   -8.43    &    1.21    &    Keck   \\
       2457202.85150    &   -7.15    &    1.23    &    Keck   \\
       2457204.04854    &   -6.93    &    1.13    &    Keck   \\
       2457204.04930    &   -5.98    &    1.23    &    Keck   \\
       2457204.05006    &   -9.35    &    1.13    &    Keck   \\
       2457209.13858    &  -10.89    &    1.18    &    Keck   \\
       2457209.13944    &   -3.44    &    1.28    &    Keck   \\
       2457209.14026    &   -9.24    &    1.18    &    Keck   \\
       2457209.88552    &   -2.68    &    1.19    &    Keck   \\
       2457209.88627    &   -5.44    &    1.12    &    Keck   \\
       2457209.88701    &   -6.01    &    1.24    &    Keck   \\
       2457211.12680    &   -9.15    &    1.29    &    Keck   \\
       2457211.12759    &  -10.22    &    1.36    &    Keck   \\
       2457211.12838    &  -13.50    &    1.32    &    Keck   \\
       2457229.79080    &   -5.03    &    1.37    &    Keck   \\
       2457229.79156    &   -3.00    &    1.18    &    Keck   \\
       2457229.79233    &   -4.88    &    1.33    &    Keck   \\
       2457247.02170    &   -6.58    &    1.28    &    Keck   \\
       2457247.02263    &   -4.71    &    1.30    &    Keck   \\
       2457247.02354    &   -4.72    &    1.27    &    Keck   \\
       2457339.77281    &  -10.36    &    1.26    &    Keck   \\
       2457339.77455    &  -11.66    &    1.25    &    Keck   \\
       2457339.77621    &  -11.21    &    1.37    &    Keck   \\
       2457354.68353    &  -10.13    &    1.09    &    Keck   \\
       2457354.68438    &   -9.21    &    1.07    &    Keck   \\
       2457354.68525    &   -8.45    &    1.00    &    Keck   \\
       2457378.68507    &  -12.75    &    1.33    &    Keck   \\
       2457378.68619    &  -14.04    &    1.27    &    Keck   \\
       2457378.68728    &  -10.65    &    1.22    &    Keck   \\
       2457440.17196    &  -11.70    &    1.12    &    Keck   \\
       2457440.17283    &  -17.01    &    1.20    &    Keck   \\
       2457440.17368    &  -11.41    &    1.17    &    Keck   \\
       2457556.12678    &  -11.67    &    1.13    &    Keck   \\
       2457557.00603    &  -11.73    &    1.25    &    Keck   \\
       2457557.00837    &  -10.32    &    1.30    &    Keck   \\
       2457557.01201    &  -15.17    &    1.33    &    Keck   \\
       2457697.70420    &  -10.62    &    1.15    &    Keck   \\
       2457697.70499    &  -15.08    &    1.20    &    Keck   \\
       2457697.70580    &  -13.25    &    1.14    &    Keck   \\
       2457716.68212    &  -15.32    &    1.09    &    Keck   \\
       2457716.68314    &  -12.66    &    1.16    &    Keck   \\
       2457716.68417    &  -16.65    &    1.17    &    Keck   \\
       2457829.15057    &  -16.95    &    1.12    &    Keck   \\
       2457829.15136    &  -16.90    &    1.17    &    Keck   \\
       2457829.15215    &  -15.00    &    1.20    &    Keck   \\
       2457830.15788    &  -16.67    &    1.17    &    Keck   \\
       2457830.15868    &  -14.62    &    1.11    &    Keck   \\
       2457830.15945    &  -18.00    &    1.22    &    Keck   \\
       2457888.13430    &  -16.19    &    1.24    &    Keck   \\
       2457888.13510    &  -18.77    &    1.24    &    Keck   \\
       2457888.13593    &  -19.08    &    1.17    &    Keck   \\
       2457932.96979    &  -12.76    &    1.20    &    Keck   \\
       2457932.97055    &  -14.44    &    1.08    &    Keck   \\
       2457932.97129    &  -11.91    &    1.14    &    Keck   \\
       2457935.13043    &  -12.14    &    1.27    &    Keck   \\
       2457935.13127    &  -13.94    &    1.13    &    Keck   \\
       2457935.13212    &  -15.67    &    1.22    &    Keck   \\
\cutinhead{APF}
%===============================================================
%                Date    &      RV    &   RVerr    &  Obs   \\
%===============================================================
       2456505.87953    &    6.17    &    0.89    &    APF   \\
       2456506.79254    &    5.16    &    0.93    &    APF   \\
       2456515.81319    &    7.68    &    1.00    &    APF   \\
       2456516.85698    &    9.41    &    0.87    &    APF   \\
       2456517.75297    &   10.05    &    0.93    &    APF   \\
       2456518.77451    &    9.55    &    0.89    &    APF   \\
       2456525.74145    &    8.28    &    1.04    &    APF   \\
       2456526.74485    &    9.92    &    0.87    &    APF   \\
       2456530.79148    &    8.83    &    1.05    &    APF   \\
       2456534.75735    &   12.16    &    0.92    &    APF   \\
       2456535.75475    &    8.63    &    1.00    &    APF   \\
       2456539.75951    &    3.47    &    1.00    &    APF   \\
       2456540.74508    &    6.62    &    0.95    &    APF   \\
       2456541.71745    &    7.97    &    0.89    &    APF   \\
       2456542.71135    &    5.12    &    0.88    &    APF   \\
       2456547.75044    &   14.42    &    1.11    &    APF   \\
       2456548.72377    &    4.73    &    0.99    &    APF   \\
       2456562.74168    &    7.08    &    1.27    &    APF   \\
       2456562.82240    &   10.58    &    1.13    &    APF   \\
       2456563.64386    &    8.45    &    1.16    &    APF   \\
       2456563.73338    &   10.45    &    1.23    &    APF   \\
       2456570.75039    &   -0.20    &    1.04    &    APF   \\
       2456573.68363    &   10.66    &    1.23    &    APF   \\
       2456573.70565    &    6.28    &    1.13    &    APF   \\
       2456577.79183    &   10.06    &    0.98    &    APF   \\
       2456581.68271    &    9.96    &    0.94    &    APF   \\
       2456582.68495    &   10.84    &    0.98    &    APF   \\
       2456582.74383    &    9.50    &    1.05    &    APF   \\
       2456582.79938    &   11.70    &    0.98    &    APF   \\
       2456583.64145    &    5.02    &    0.86    &    APF   \\
       2456583.67196    &    8.46    &    0.90    &    APF   \\
       2456583.76186    &    8.95    &    0.98    &    APF   \\
       2456588.62606    &    6.46    &    0.86    &    APF   \\
       2456588.72898    &    6.57    &    0.98    &    APF   \\
       2456589.65328    &    5.49    &    0.93    &    APF   \\
       2456589.76676    &    6.22    &    1.11    &    APF   \\
       2456590.67909    &    7.24    &    1.17    &    APF   \\
       2456596.62041    &    6.11    &    0.87    &    APF   \\
       2456597.62400    &    3.97    &    0.87    &    APF   \\
       2456597.73671    &    4.31    &    0.87    &    APF   \\
       2456606.67797    &    4.34    &    1.13    &    APF   \\
       2456607.71742    &    5.91    &    0.95    &    APF   \\
       2456610.67260    &    5.18    &    1.18    &    APF   \\
       2456611.66425    &    5.26    &    0.88    &    APF   \\
       2456611.72117    &    7.29    &    0.98    &    APF   \\
       2456619.67344    &    4.36    &    1.19    &    APF   \\
       2456626.65054    &    5.85    &    1.04    &    APF   \\
       2456629.63394    &    7.00    &    0.99    &    APF   \\
       2456631.61885    &    2.76    &    1.16    &    APF   \\
       2456706.07070    &    2.72    &    0.99    &    APF   \\
       2456709.08522    &    9.77    &    1.15    &    APF   \\
       2456757.94445    &    4.92    &    0.98    &    APF   \\
       2456835.92277    &   -1.91    &    1.05    &    APF   \\
       2457115.88936    &    1.15    &    1.01    &    APF   \\
       2457121.90001    &    4.40    &    1.07    &    APF   \\
       2457123.88951    &   -5.20    &    1.47    &    APF   \\
       2457123.89143    &    1.44    &    1.48    &    APF   \\
       2457123.89376    &   -1.18    &    1.50    &    APF   \\
       2457124.91443    &   -2.62    &    1.41    &    APF   \\
       2457124.91597    &    0.20    &    1.65    &    APF   \\
       2457124.91754    &   -1.93    &    1.33    &    APF   \\
       2457125.89812    &   -2.39    &    1.52    &    APF   \\
       2457125.89961    &    1.51    &    1.31    &    APF   \\
       2457125.90111    &    2.44    &    1.52    &    APF   \\
       2457127.83822    &    1.03    &    1.55    &    APF   \\
       2457130.87225    &    1.82    &    1.61    &    APF   \\
       2457130.87402    &    0.11    &    1.62    &    APF   \\
       2457130.87623    &    5.42    &    1.40    &    APF   \\
       2457132.89337    &   -3.43    &    1.44    &    APF   \\
       2457132.89492    &    0.31    &    1.54    &    APF   \\
       2457132.89648    &    2.74    &    1.54    &    APF   \\
       2457133.90894    &   -1.80    &    2.63    &    APF   \\
       2457133.91271    &   -9.20    &    3.13    &    APF   \\
       2457133.91672    &    6.37    &    3.07    &    APF   \\
       2457138.81917    &   -0.45    &    1.33    &    APF   \\
       2457140.83954    &   -6.28    &    1.63    &    APF   \\
       2457140.84124    &   -2.39    &    1.50    &    APF   \\
       2457140.84298    &   -4.16    &    1.65    &    APF   \\
       2457142.86637    &   -1.98    &    1.45    &    APF   \\
       2457142.86796    &    0.81    &    1.51    &    APF   \\
       2457142.86957    &   -1.33    &    1.36    &    APF   \\
       2457143.81346    &    4.62    &    1.74    &    APF   \\
       2457143.81530    &    5.74    &    1.62    &    APF   \\
       2457143.81710    &    1.79    &    1.71    &    APF   \\
       2457145.84855    &   -1.54    &    1.41    &    APF   \\
       2457145.85005    &    0.67    &    1.54    &    APF   \\
       2457145.85155    &   -1.70    &    1.50    &    APF   \\
       2457148.87291    &    1.73    &    1.40    &    APF   \\
       2457148.87460    &    0.82    &    1.61    &    APF   \\
       2457148.87633    &   -2.77    &    1.41    &    APF   \\
       2457158.92016    &   -0.06    &    1.08    &    APF   \\
       2457168.98694    &    2.83    &    1.08    &    APF   \\
       2457168.98879    &   -0.39    &    1.11    &    APF   \\
       2457168.99068    &    0.82    &    1.02    &    APF   \\
       2457170.90943    &   -0.26    &    1.37    &    APF   \\
       2457170.91089    &    3.98    &    1.46    &    APF   \\
       2457170.91239    &   -1.98    &    1.36    &    APF   \\
       2457193.98816    &    1.84    &    1.25    &    APF   \\
       2457193.98997    &    0.66    &    1.39    &    APF   \\
       2457193.99174    &    6.61    &    1.36    &    APF   \\
       2457196.94726    &    0.20    &    1.21    &    APF   \\
       2457196.94893    &    1.69    &    1.14    &    APF   \\
       2457196.95065    &    0.31    &    1.25    &    APF   \\
       2457204.88305    &    2.85    &    1.29    &    APF   \\
       2457204.88479    &   -0.52    &    1.32    &    APF   \\
       2457204.88661    &    0.58    &    1.33    &    APF   \\
       2457207.88641    &   -0.19    &    1.21    &    APF   \\
       2457207.88804    &   -4.45    &    1.29    &    APF   \\
       2457207.88976    &    0.47    &    1.23    &    APF   \\
       2457218.00948    &    3.96    &    1.21    &    APF   \\
       2457220.81518    &   -0.36    &    1.08    &    APF   \\
       2457220.81719    &   -1.84    &    1.16    &    APF   \\
       2457220.81937    &    0.29    &    1.18    &    APF   \\
       2457221.82115    &    1.08    &    1.46    &    APF   \\
       2457221.82485    &    5.15    &    1.47    &    APF   \\
       2457221.82627    &    2.04    &    1.45    &    APF   \\
       2457224.86913    &    0.02    &    1.33    &    APF   \\
       2457224.87104    &    0.79    &    1.32    &    APF   \\
       2457224.87302    &    3.63    &    1.30    &    APF   \\
       2457227.75638    &    4.61    &    1.40    &    APF   \\
       2457227.75777    &    2.66    &    1.36    &    APF   \\
       2457227.75917    &    5.48    &    1.42    &    APF   \\
       2457229.79617    &   -3.82    &    1.41    &    APF   \\
       2457229.79757    &   -1.52    &    1.48    &    APF   \\
       2457229.79896    &    2.89    &    1.34    &    APF   \\
       2457233.79350    &   -3.42    &    1.49    &    APF   \\
       2457233.79499    &    1.61    &    1.50    &    APF   \\
       2457233.79650    &   -4.49    &    1.58    &    APF   \\
       2457235.81546    &    5.82    &    1.47    &    APF   \\
       2457235.81693    &   -7.85    &    1.58    &    APF   \\
       2457235.81839    &    5.19    &    1.43    &    APF   \\
       2457238.82295    &   -2.86    &    1.36    &    APF   \\
       2457238.82441    &   -0.95    &    1.46    &    APF   \\
       2457238.82581    &   -3.43    &    1.37    &    APF   \\
       2457245.74444    &    1.87    &    0.98    &    APF   \\
       2457262.75772    &    7.97    &    1.56    &    APF   \\
       2457262.75932    &    1.02    &    1.43    &    APF   \\
       2457262.76092    &   -0.25    &    1.60    &    APF   \\
       2457265.74872    &   -0.44    &    1.63    &    APF   \\
       2457265.75029    &    1.79    &    1.59    &    APF   \\
       2457265.75185    &    2.97    &    1.57    &    APF   \\
       2457290.72980    &    1.27    &    1.46    &    APF   \\
       2457290.73133    &    5.69    &    1.54    &    APF   \\
       2457290.73284    &    2.83    &    1.60    &    APF   \\
       2457305.71237    &   -0.65    &    1.38    &    APF   \\
       2457305.71398    &   -1.99    &    1.54    &    APF   \\
       2457305.71553    &    1.74    &    1.38    &    APF   \\
       2457332.67947    &    3.63    &    1.46    &    APF   \\
       2457332.68119    &   -1.14    &    1.40    &    APF   \\
       2457332.68288    &   -5.10    &    1.57    &    APF   \\
       2457348.69701    &   -0.34    &    2.41    &    APF   \\
       2457348.69918    &   -3.53    &    1.66    &    APF   \\
       2457348.70159    &    5.87    &    1.62    &    APF   \\
       2457425.04480    &   -4.12    &    1.63    &    APF   \\
       2457425.04652    &   -1.41    &    1.65    &    APF   \\
       2457425.04831    &   -1.82    &    1.81    &    APF   \\
       2457427.05979    &    0.42    &    1.67    &    APF   \\
       2457427.06178    &    1.39    &    1.66    &    APF   \\
       2457427.06385    &   -1.19    &    1.57    &    APF   \\
       2457428.03909    &   -1.72    &    1.69    &    APF   \\
       2457428.04097    &   -2.84    &    1.71    &    APF   \\
       2457428.04281    &   -4.26    &    1.66    &    APF   \\
       2457433.02343    &   -3.95    &    2.24    &    APF   \\
       2457433.02582    &    8.37    &    2.20    &    APF   \\
       2457433.02829    &   -8.13    &    2.23    &    APF   \\
       2457440.04651    &    3.84    &    2.01    &    APF   \\
       2457440.04934    &  -10.01    &    1.79    &    APF   \\
       2457440.05192    &   -2.85    &    1.67    &    APF   \\
       2457441.96105    &   -0.20    &    1.44    &    APF   \\
       2457443.97564    &   -1.94    &    1.12    &    APF   \\
       2457446.08236    &   -3.67    &    1.17    &    APF   \\
       2457447.01096    &   -7.49    &    1.64    &    APF   \\
       2457450.00051    &   -1.84    &    1.17    &    APF   \\
       2457465.89947    &   -2.90    &    1.67    &    APF   \\
       2457465.90139    &   -2.59    &    1.63    &    APF   \\
       2457465.90325    &   -5.38    &    1.72    &    APF   \\
       2457466.93286    &   -5.74    &    1.60    &    APF   \\
       2457466.93461    &   -6.51    &    1.58    &    APF   \\
       2457466.93638    &   -4.95    &    1.57    &    APF   \\
       2457472.00141    &   -7.69    &    1.49    &    APF   \\
       2457472.00298    &   -4.83    &    1.41    &    APF   \\
       2457472.00460    &   -5.32    &    1.47    &    APF   \\
       2457473.92921    &   -4.15    &    1.77    &    APF   \\
       2457473.93118    &   -1.47    &    1.82    &    APF   \\
       2457473.93403    &   -2.96    &    1.50    &    APF   \\
       2457480.85867    &  -11.74    &    1.46    &    APF   \\
       2457480.86060    &   -8.79    &    1.62    &    APF   \\
       2457480.86250    &  -10.87    &    1.41    &    APF   \\
       2457495.88470    &   -1.75    &    1.55    &    APF   \\
       2457495.88639    &    0.16    &    1.54    &    APF   \\
       2457495.88801    &   -6.62    &    1.48    &    APF   \\
       2457496.82717    &   -2.75    &    1.73    &    APF   \\
       2457496.82922    &   -2.15    &    1.81    &    APF   \\
       2457496.83126    &   -4.32    &    1.78    &    APF   \\
       2457508.81257    &  -11.20    &    1.56    &    APF   \\
       2457525.00394    &    0.90    &    1.38    &    APF   \\
       2457525.00564    &   -6.66    &    1.44    &    APF   \\
       2457525.00733    &    2.39    &    1.56    &    APF   \\
       2457525.97239    &   -1.93    &    1.55    &    APF   \\
       2457525.97422    &   -9.04    &    1.74    &    APF   \\
       2457525.97603    &   -4.92    &    1.61    &    APF   \\
       2457539.96697    &   -5.27    &    1.49    &    APF   \\
       2457539.96851    &   -3.33    &    1.54    &    APF   \\
       2457539.97009    &   -2.28    &    1.42    &    APF   \\
       2457549.91799    &   -0.81    &    1.44    &    APF   \\
       2457549.91957    &   -3.87    &    1.49    &    APF   \\
       2457549.92119    &   -1.14    &    1.59    &    APF   \\
       2457554.86834    &   -4.83    &    1.21    &    APF   \\
       2457558.92990    &   -1.49    &    1.05    &    APF   \\
       2457560.90224    &   -1.87    &    1.01    &    APF   \\
       2457563.82811    &   -1.68    &    1.16    &    APF   \\
       2457563.87398    &   -1.59    &    1.11    &    APF   \\
       2457564.95819    &   -3.43    &    1.07    &    APF   \\
       2457567.86078    &   -1.97    &    1.14    &    APF   \\
       2457575.84151    &   -4.18    &    0.96    &    APF   \\
       2457576.84750    &   -5.86    &    1.10    &    APF   \\
       2457578.88445    &   -5.05    &    0.97    &    APF   \\
       2457579.83197    &   -5.98    &    1.11    &    APF   \\
       2457581.81687    &   -8.22    &    1.05    &    APF   \\
       2457582.83805    &   -6.33    &    1.03    &    APF   \\
       2457584.84031    &   -7.57    &    1.01    &    APF   \\
       2457586.80986    &   -4.25    &    1.06    &    APF   \\
       2457587.79865    &   -3.27    &    0.93    &    APF   \\
       2457588.80347    &   -7.31    &    1.06    &    APF   \\
       2457591.79644    &   -0.70    &    0.94    &    APF   \\
       2457599.81764    &   -5.43    &    1.00    &    APF   \\
       2457600.84244    &   -7.54    &    1.00    &    APF   \\
       2457603.79691    &   -1.15    &    1.10    &    APF   \\
       2457605.79285    &   -6.11    &    1.06    &    APF   \\
       2457607.77439    &   -8.98    &    1.05    &    APF   \\
       2457608.77281    &   -3.05    &    1.05    &    APF   \\
       2457614.77877    &   -1.54    &    1.05    &    APF   \\
       2457616.77637    &   -3.11    &    1.08    &    APF   \\
       2457617.74975    &   -5.18    &    1.09    &    APF   \\
       2457618.71673    &   -3.95    &    1.15    &    APF   \\
       2457633.72870    &   -4.20    &    1.07    &    APF   \\
       2457635.70636    &   -6.25    &    1.08    &    APF   \\
       2457669.73721    &   -5.35    &    1.03    &    APF   \\
       2457670.67531    &   -3.38    &    0.95    &    APF   \\
       2457727.66977    &   -4.53    &    2.38    &    APF   \\
       2457797.03912    &   -4.20    &    1.36    &    APF   \\
       2457823.93649    &  -10.55    &    1.15    &    APF   \\
       2457824.95405    &   -8.95    &    1.15    &    APF   \\
       2457826.94012    &   -6.12    &    1.12    &    APF   \\
       2457853.87571    &   -7.54    &    1.19    &    APF   \\
       2457858.83848    &  -11.23    &    1.50    &    APF   \\
       2457866.85218    &   -3.84    &    2.32    &    APF   \\
       2457903.88055    &  -14.45    &    1.09    &    APF   \\
       2457927.87752    &  -10.73    &    1.03    &    APF   \\
       2457933.91007    &   -6.59    &    1.09    &    APF   \\
\enddata
\end{deluxetable}

